Heavy-to-light currents at NNLO in SCET and semi-inclusive anti-B ---> X(s) l+ l- decay

We perform the two-loop matching calculation for heavy-to-light currents from QCD onto soft-collinear effective theory for the complete set of Dirac structures. The newly obtained matching coefficients enter several phenomenological applications, of which we discuss heavy-to-light form factor ratios and exclusive radiative decays, as well as the semi-inclusive decay anti-B ---> X(s) l+ l-. For this decay, we observe a significant shift of the forward-backward asymmetry zero and find q_0^2 = (3.34 +0.22 -0.25) GeV^2 for an invariant mass cut m_X^cut=2.0 GeV.

==> README.txt <==
We provide the results for the renormalized
form factors and for the matching coefficients
in electronic form (.out files). All definitions
refer to arXiv:100m.nnnn

In order to load the files into Mathematica, simply use the command
<</path/filename.out
and replace path and filename appropriately.



Renormalized form factors, meaning of the symbols:

- alphastilde: five-flavour alpha_s/(4*Pi) in the MSbar scheme at the scale mu
- L: Log[mu^2/mb^2]
- ep: epsilon from dimensional regularization, epsilon=(4-D)/2.
      The one-loop results are contained through order ep^2.
      The two-loop results are contained through order ep^0.
      The divergent pieces are exclusively of IR nature.
      The mu dependence, however, comprises UV and IR, which are
      not distinguished here (but in the matching coefficients below).
- nl(=4): number of massless quark flavours
- CF(=4/3), CA(=3), tf(=1/2): colour factors
- HPL: harmonic polylogarithms



Matching coefficients, meaning of the symbols:

- alphastilde4mu: four-flavour alpha_s/(4*Pi) in the MSbar scheme at the scale mu
- Lmu: Log[mu^2/mb^2], where mu is the SCET scale
- Lnu: Log[nu^2/mb^2], where nu is the QCD scale
- nl(=4): number of massless quark flavours
- CF(=4/3), CA(=3), tf(=1/2): colour factors
- HPL: harmonic polylogarithms

